Towards Understanding and Characterizing the Arbitrage Bot Scam In the Wild

This paper presents the first comprehensive analysis of an emerging cryptocurrency scam named "arbitrage bot" disseminated on online social networks. The scam revolves around Decentralized Exchanges (DEX) arbitrage and aims to lure victims into executing a so-called "bot contract" to steal funds from them. To collect the scam at a large scale, we developed a fully automated scam detection system named CryptoScamHunter, which continuously collects YouTube videos and automatically detects scams. Meanwhile, CryptoScamHunter can download the source code of the bot contract from the provided links and extract the associated scam cryptocurrency address. Through deploying CryptoScamHunter from Jun. 2022 to Jun. 2023, we have detected 10,442 arbitrage bot scam videos published from thousands of YouTube accounts. Our analysis reveals that different strategies have been utilized in spreading the scam, including crafting popular accounts, registering spam accounts, and using obfuscation tricks to hide the real scam address in the bot contracts. Moreover, from the scam videos we have collected over 800 malicious bot contracts with source code and extracted 354 scam addresses. By further expanding the scam addresses with a similar contract matching technique, we have obtained a total of 1,697 scam addresses. Through tracing the transactions of all scam addresses on the Ethereum mainnet and Binance Smart Chain, we reveal that over 25,000 victims have fallen prey to this scam, resulting in a financial loss of up to 15 million USD. Overall, our work sheds light on the dissemination tactics and censorship evasion strategies adopted in the arbitrage bot scam, as well as on the scale and impact of such a scam on online social networks and blockchain platforms, emphasizing the urgent need for effective detection and prevention mechanisms against such fraudulent activity.

==> data/ETH-USD.csv <==
2022-06-01,1942.050659,1965.166626,1776.053223,1823.569336,1823.569336,21037797760
2022-06-02,1822.412109,1845.313965,1789.664185,1834.150513,1834.150513,17065041354
2022-06-03,1834.135010,1840.058838,1746.509766,1775.078613,1775.078613,14878001811
2022-06-04,1775.220825,1810.299683,1751.533325,1801.609497,1801.609497,8677951273
2022-06-05,1801.818970,1825.859619,1777.133301,1805.204956,1805.204956,8850385937
2022-06-06,1805.635986,1915.030518,1804.990234,1859.289673,1859.289673,16518471852
2022-06-07,1859.333740,1862.914917,1729.413574,1814.048340,1814.048340,24020076750
2022-06-08,1814.100708,1830.676025,1770.231201,1793.572266,1793.572266,18041476023
2022-06-09,1793.512817,1827.293091,1779.867554,1789.826050,1789.826050,12013083393
2022-06-10,1789.689941,1797.607788,1663.433960,1665.042236,1665.042236,18504740451
2022-06-11,1665.217896,1679.314209,1507.038940,1529.663452,1529.663452,21127089064
2022-06-12,1530.189697,1539.705078,1436.183960,1445.216553,1445.216553,23465074882
2022-06-13,1443.835449,1448.738037,1181.948242,1204.582764,1204.582764,45162788786
2022-06-14,1204.555298,1252.471802,1094.701904,1211.662842,1211.662842,33327826525
2022-06-15,1211.365967,1236.627563,1025.684204,1233.206421,1233.206421,37539999450
2022-06-16,1233.603516,1246.140625,1058.784546,1067.730713,1067.730713,18907671369
2022-06-17,1067.987671,1112.471558,1060.867676,1086.519287,1086.519287,14591486540
2022-06-18,1086.377930,1095.166870,896.109009,993.636780,993.636780,21655406608
2022-06-19,993.400635,1142.340820,943.116333,1127.656494,1127.656494,21795481981
2022-06-20,1127.656250,1159.985352,1066.113159,1127.642456,1127.642456,19739691429
2022-06-21,1127.511841,1185.432495,1112.572632,1124.824585,1124.824585,15632089439
2022-06-22,1125.372925,1126.261719,1049.763306,1051.421875,1051.421875,15010593493
2022-06-23,1051.329346,1146.494263,1050.219604,1143.386719,1143.386719,14657862919
2022-06-24,1143.204712,1238.616943,1134.514038,1226.844727,1226.844727,16981552654
2022-06-25,1226.724731,1246.394287,1184.562012,1243.446899,1243.446899,12481946184
2022-06-26,1242.987549,1272.131226,1199.406372,1199.831665,1199.831665,12096607824
2022-06-27,1199.713135,1234.180786,1179.792480,1193.680664,1193.680664,12492225250
2022-06-28,1193.254028,1229.739014,1141.159668,1144.579224,1144.579224,14023205651
2022-06-29,1144.524414,1152.684814,1092.099121,1098.943848,1098.943848,15386286815
2022-06-30,1099.353149,1103.690430,1009.094849,1067.298828,1067.298828,16350755497
2022-07-01,1068.316772,1100.223877,1040.150757,1059.767334,1059.767334,17499453625
2022-07-02,1060.121216,1073.052612,1033.962158,1066.512817,1066.512817,9935603640
2022-07-03,1066.467407,1083.418945,1044.005615,1073.766968,1073.766968,8557248150
2022-07-04,1073.794312,1152.943848,1048.396362,1151.059082,1151.059082,13670889311
2022-07-05,1150.509766,1165.682739,1086.829956,1134.541016,1134.541016,16195518291
2022-07-06,1134.822266,1193.636719,1116.247559,1186.973999,1186.973999,15373536703
2022-07-07,1186.960938,1246.894897,1165.623169,1237.593384,1237.593384,14230795894
2022-07-08,1237.580322,1262.885742,1200.632202,1222.506226,1222.506226,16315929082
2022-07-09,1222.306885,1228.767944,1209.377563,1216.978271,1216.978271,8821353104
2022-07-10,1216.904419,1216.904419,1157.175537,1168.401611,1168.401611,10984558039
2022-07-11,1168.139038,1169.193848,1095.002808,1097.236572,1097.236572,12064180410
2022-07-12,1097.259155,1097.259155,1038.135620,1038.191650,1038.191650,12583282453
2022-07-13,1038.186646,1113.587158,1019.220337,1113.587158,1113.587158,18302588147
2022-07-14,1113.515747,1202.953369,1077.405762,1191.526245,1191.526245,16688640823
2022-07-15,1191.674805,1275.778198,1182.903198,1233.129150,1233.129150,17411448225
2022-07-16,1232.791626,1377.944580,1195.605957,1352.626465,1352.626465,18364013796
2022-07-17,1353.205078,1378.417480,1329.763306,1338.635742,1338.635742,16079711737
2022-07-18,1338.806030,1578.717896,1338.806030,1578.717896,1578.717896,27440420623
2022-07-19,1578.383911,1607.033081,1501.797485,1542.975220,1542.975220,27753529276
2022-07-20,1542.954346,1612.645752,1500.803223,1520.200684,1520.200684,22942708340
2022-07-21,1520.374512,1595.761963,1472.185425,1576.749512,1576.749512,20009556587
2022-07-22,1576.745361,1641.209229,1523.641724,1537.405151,1537.405151,18926100582
2022-07-23,1536.457397,1591.632568,1495.678101,1549.297485,1549.297485,14998811383
2022-07-24,1549.222534,1654.428711,1548.671143,1599.476685,1599.476685,17217849557
2022-07-25,1599.157227,1605.336914,1445.383423,1445.383423,1445.383423,20585056021
2022-07-26,1445.151123,1445.151123,1362.951660,1441.806763,1441.806763,18238563509
2022-07-27,1443.726807,1636.799438,1423.618896,1636.232666,1636.232666,23007524016
2022-07-28,1636.231934,1774.576416,1604.890991,1725.468140,1725.468140,27231399966
2022-07-29,1725.623901,1759.884033,1662.791138,1727.406982,1727.406982,23249531113
2022-07-30,1727.061890,1738.016846,1678.108032,1695.969482,1695.969482,15576977870
2022-07-31,1695.884766,1745.883179,1672.612793,1681.517334,1681.517334,14200735370
2022-08-01,1681.445557,1700.170898,1613.416016,1635.195801,1635.195801,16191371176
2022-08-02,1634.645874,1672.629761,1567.851074,1632.945435,1632.945435,20426082309
2022-08-03,1633.051270,1678.098267,1595.634521,1618.874512,1618.874512,16786218830
2022-08-04,1618.886719,1658.511597,1585.326538,1608.205811,1608.205811,14467440626
2022-08-05,1607.523926,1732.254639,1606.497070,1732.254639,1732.254639,18546491876
2022-08-06,1732.661133,1744.326416,1691.658081,1691.658081,1691.658081,11757911705
2022-08-07,1691.777954,1724.789185,1672.908447,1699.350830,1699.350830,10252090340
2022-08-08,1699.693481,1806.886475,1697.407959,1775.516113,1775.516113,16841424404
2022-08-09,1776.071289,1786.122559,1675.849854,1703.025024,1703.025024,16368619692
2022-08-10,1702.906494,1869.400635,1665.090454,1851.742676,1851.742676,23512477984
2022-08-11,1851.828369,1927.939209,1851.828369,1881.224121,1881.224121,23826986482
2022-08-12,1880.899170,1957.552979,1860.083496,1957.246460,1957.246460,17168141904
2022-08-13,1957.333984,2013.755737,1948.595215,1981.336548,1981.336548,16038975216
2022-08-14,1981.782471,2022.791504,1919.010132,1936.802002,1936.802002,14062754456
2022-08-15,1936.760498,2007.210327,1881.856812,1904.228149,1904.228149,20349931313
2022-08-16,1902.833130,1910.745361,1862.273438,1878.139404,1878.139404,15637578930
2022-08-17,1877.934326,1951.675659,1823.532227,1832.999634,1832.999634,20308508124
2022-08-18,1833.715576,1876.376953,1826.957764,1847.007813,1847.007813,14999352229
2022-08-19,1847.095337,1847.095337,1611.338867,1612.987305,1612.987305,25906358731
2022-08-20,1612.650635,1652.218750,1534.298828,1577.003784,1577.003784,18334580263
2022-08-21,1576.543579,1640.936523,1569.046509,1619.318970,1619.318970,15849221752
2022-08-22,1619.166870,1622.778809,1535.014771,1622.505859,1622.505859,18557078599
2022-08-23,1622.939331,1666.676514,1569.428589,1662.769897,1662.769897,18322041914
2022-08-24,1662.695435,1686.557739,1610.099243,1657.059204,1657.059204,16780932907
2022-08-25,1657.336548,1718.183228,1656.856079,1696.457031,1696.457031,14818795695
2022-08-26,1696.324585,1698.561035,1498.771240,1507.782837,1507.782837,26713710143
2022-08-27,1508.156982,1517.150024,1454.282959,1491.395020,1491.395020,18120831899
2022-08-28,1491.206787,1505.791992,1430.547363,1430.547363,1430.547363,12823572918
2022-08-29,1430.439453,1556.309570,1427.728394,1553.037354,1553.037354,17965837488
2022-08-30,1553.188965,1600.461182,1480.831787,1523.838867,1523.838867,21835784470
2022-08-31,1524.286499,1612.358887,1524.286499,1553.684937,1553.684937,20591680941
2022-09-01,1553.756348,1593.082764,1520.188354,1586.176758,1586.176758,16434276817
2022-09-02,1586.017944,1643.183228,1551.877930,1577.220459,1577.220459,17708478709
2022-09-03,1577.213745,1579.454346,1541.672119,1556.872681,1556.872681,9516825994
2022-09-04,1556.895874,1578.009277,1543.698853,1577.641602,1577.641602,8884144998
2022-09-05,1577.884033,1621.661377,1559.781860,1617.183228,1617.183228,13060541168
2022-09-06,1617.240234,1680.595337,1561.748535,1561.748535,1561.748535,22946059125
2022-09-07,1560.906738,1651.051147,1500.013672,1629.906372,1629.906372,19560363854
2022-09-08,1629.805176,1655.064087,1603.063843,1635.347656,1635.347656,17621046717
2022-09-09,1635.187744,1735.809814,1632.836548,1719.085449,1719.085449,20242323690
2022-09-10,1718.961304,1784.497803,1710.296997,1776.203735,1776.203735,13130928217
2022-09-11,1775.976074,1782.729858,1730.164795,1761.800049,1761.800049,12464301922
2022-09-12,1762.084839,1778.163452,1698.293457,1713.765259,1713.765259,17688391310
2022-09-13,1713.962524,1745.779053,1564.031860,1580.787964,1580.787964,23066821734
2022-09-14,1574.858154,1642.157227,1564.031860,1634.755005,1634.755005,17897150206
2022-09-15,1635.083008,1648.945679,1466.139404,1471.693481,1471.693481,26946275878
2022-09-16,1471.928345,1480.564209,1415.581299,1432.447754,1432.447754,16764804299
2022-09-17,1432.876465,1473.060425,1415.042358,1469.741699,1469.741699,10798098671
2022-09-18,1469.705444,1469.705444,1331.494751,1335.329102,1335.329102,15762284723
2022-09-19,1335.270752,1388.272217,1287.420898,1377.541382,1377.541382,18712714223
2022-09-20,1377.619019,1381.965698,1319.201416,1324.388184,1324.388184,14722317220
2022-09-21,1324.215576,1384.476929,1229.426758,1252.607788,1252.607788,20643507800
2022-09-22,1251.567383,1336.157837,1240.968262,1327.680176,1327.680176,18461527259
2022-09-23,1327.481201,1353.288330,1270.198364,1328.259521,1328.259521,18771106339
2022-09-24,1328.244629,1346.255249,1312.640259,1317.993286,1317.993286,12098209717
2022-09-25,1317.938477,1333.371338,1275.627686,1294.216797,1294.216797,11802651633
2022-09-26,1294.386108,1335.526367,1282.049316,1335.320190,1335.320190,16034549271
2022-09-27,1335.337036,1396.891479,1308.991455,1330.127686,1330.127686,17870598937
2022-09-28,1329.541382,1351.964478,1267.869263,1337.410889,1337.410889,18994979566
2022-09-29,1337.554443,1348.107666,1293.193359,1335.652344,1335.652344,13796915736
2022-09-30,1335.646484,1368.743408,1320.383179,1327.978638,1327.978638,14250100093
2022-10-01,1328.193726,1332.516479,1306.102539,1311.644409,1311.644409,6227961237
2022-10-02,1311.753418,1316.330078,1275.336060,1276.093506,1276.093506,7578351650
2022-10-03,1276.163452,1326.554443,1271.150879,1323.439209,1323.439209,10153070907
2022-10-04,1323.278320,1364.970947,1320.076660,1362.126587,1362.126587,10139774963
2022-10-05,1361.972900,1362.451782,1320.855103,1352.837158,1352.837158,9774451820
2022-10-06,1352.806641,1380.404907,1349.449951,1351.709473,1351.709473,12033514861
2022-10-07,1351.836426,1359.328125,1321.746094,1332.516968,1332.516968,10061619355
2022-10-08,1332.371338,1335.954834,1307.072998,1315.500488,1315.500488,5804676208
2022-10-09,1315.460205,1327.668823,1309.344604,1322.604248,1322.604248,5486230123
2022-10-10,1322.618652,1335.662720,1291.337646,1291.337646,1291.337646,8794491050
2022-10-11,1291.109619,1296.273926,1272.737671,1279.575684,1279.575684,9274845260
2022-10-12,1279.732300,1303.075195,1277.527466,1294.906372,1294.906372,8355638578
2022-10-13,1294.917358,1297.564209,1209.278198,1288.123901,1288.123901,17499038202
2022-10-14,1288.048706,1339.744751,1285.378296,1297.422119,1297.422119,13113767755
2022-10-15,1297.305908,1300.745972,1268.468506,1274.871704,1274.871704,6798512624
2022-10-16,1275.005493,1312.634521,1275.005493,1306.296631,1306.296631,7491625206
2022-10-17,1306.309570,1335.647827,1297.447266,1331.713623,1331.713623,9401189650
2022-10-18,1331.669922,1339.085938,1291.660645,1310.447021,1310.447021,10416747806
2022-10-19,1310.563110,1312.442383,1283.965332,1285.744263,1285.744263,8350692785
2022-10-20,1285.660278,1307.855103,1275.323975,1283.200928,1283.200928,9009111996
2022-10-21,1283.188110,1305.081299,1260.666748,1299.946411,1299.946411,10412565245
2022-10-22,1299.902344,1317.101074,1295.946899,1314.299194,1314.299194,7175324564
2022-10-23,1314.249512,1367.760742,1302.908813,1363.447021,1363.447021,9909510925
2022-10-24,1363.491821,1368.425537,1327.854004,1344.998535,1344.998535,13092820173
2022-10-25,1344.711304,1509.985474,1336.978882,1461.665405,1461.665405,25367291294
2022-10-26,1461.133179,1584.636719,1460.428711,1566.566650,1566.566650,32705548427
2022-10-27,1566.841431,1574.403442,1510.816772,1514.374878,1514.374878,22813499245
2022-10-28,1514.323120,1568.633911,1493.871094,1555.477905,1555.477905,19974623205
2022-10-29,1555.274658,1652.382202,1549.983643,1619.698486,1619.698486,21618154775
2022-10-30,1619.697876,1637.037842,1579.485229,1590.783325,1590.783325,13930073427
2022-10-31,1590.481323,1630.452881,1555.918945,1572.714478,1572.714478,19306919714
2022-11-01,1572.645386,1606.605713,1568.098511,1579.704590,1579.704590,14507311208
2022-11-02,1579.497925,1613.410645,1507.244751,1519.711792,1519.711792,23254218281
2022-11-03,1519.724854,1556.759644,1517.101685,1531.541748,1531.541748,14248351007
2022-11-04,1531.397583,1661.334717,1529.268433,1645.093384,1645.093384,20806964347
2022-11-05,1645.156494,1660.486450,1625.964233,1627.968018,1627.968018,11006973190
2022-11-06,1627.901123,1634.132446,1572.234741,1572.234741,1572.234741,11632744705
2022-11-07,1572.016968,1604.475342,1550.415527,1568.591309,1568.591309,15279963349
2022-11-08,1568.329590,1574.799805,1259.443115,1332.835571,1332.835571,42048003440
2022-11-09,1333.122437,1335.743530,1083.285645,1100.169800,1100.169800,38864492427
2022-11-10,1100.107178,1341.791138,1093.122559,1299.464600,1299.464600,28581002122
2022-11-11,1298.882446,1302.295288,1211.329590,1287.221069,1287.221069,20920539099
2022-11-12,1287.438354,1288.150879,1242.152222,1255.268311,1255.268311,10964962767
2022-11-13,1255.441284,1271.712524,1208.520996,1221.819214,1221.819214,10717455214
2022-11-14,1221.895508,1284.217651,1178.429077,1241.604248,1241.604248,15028035663
2022-11-15,1241.677734,1283.198730,1238.688232,1251.736206,1251.736206,11798011594
2022-11-16,1251.808838,1264.486328,1192.987793,1215.602539,1215.602539,11939561598
2022-11-17,1215.848633,1224.965698,1189.152710,1200.808594,1200.808594,9723646871
2022-11-18,1200.802124,1226.737427,1200.802124,1212.300293,1212.300293,7979913378
2022-11-19,1212.215454,1227.837280,1200.475586,1218.426758,1218.426758,5978745776
2022-11-20,1218.436279,1224.077759,1137.933228,1142.466675,1142.466675,9651002684
2022-11-21,1142.395752,1142.395752,1084.857300,1108.353027,1108.353027,14080099208
2022-11-22,1107.895996,1136.442627,1081.138184,1135.173462,1135.173462,12040670755
2022-11-23,1135.421509,1184.997314,1130.022827,1183.199585,1183.199585,11242676044
2022-11-24,1183.345093,1211.627441,1180.379761,1203.983154,1203.983154,9706372376
2022-11-25,1203.799438,1203.799438,1174.823364,1198.925903,1198.925903,5483308196
2022-11-26,1198.790527,1227.038086,1198.097900,1205.897949,1205.897949,5074160558
2022-11-27,1205.905273,1220.349487,1195.039063,1195.126953,1195.126953,4486976868
2022-11-28,1194.960327,1198.737671,1156.062500,1170.086182,1170.086182,7275411870
2022-11-29,1169.874390,1222.164185,1163.477539,1216.901245,1216.901245,7639405818
2022-11-30,1216.928711,1302.038696,1215.497925,1295.688599,1295.688599,9836925304
2022-12-01,1295.769531,1295.999878,1267.708496,1276.273926,1276.273926,6857935276
2022-12-02,1276.328613,1294.303345,1269.243164,1294.303345,1294.303345,6213645709
2022-12-03,1294.456543,1299.840332,1241.431885,1243.334839,1243.334839,5672609405
2022-12-04,1243.219238,1281.492310,1242.911743,1280.256592,1280.256592,5174128454
2022-12-05,1279.998901,1302.237549,1252.472412,1259.676758,1259.676758,6120359523
2022-12-06,1259.854248,1271.923218,1247.629883,1271.653809,1271.653809,5089212680
2022-12-07,1271.553101,1272.694092,1224.447998,1232.437500,1232.437500,5752205180
2022-12-08,1232.451782,1286.229736,1226.358521,1281.116333,1281.116333,6227269815
2022-12-09,1281.077271,1290.055420,1260.818726,1264.284790,1264.284790,5706183865
2022-12-10,1264.375488,1279.527954,1262.119873,1266.384155,1266.384155,3282499999
2022-12-11,1266.417847,1281.783203,1260.663696,1263.868530,1263.868530,3362005848
2022-12-12,1263.573486,1275.610352,1243.477783,1274.619019,1274.619019,5151109364
2022-12-13,1274.662476,1341.439331,1258.472412,1320.549194,1320.549194,8812883119
2022-12-14,1320.688599,1346.174438,1305.833374,1309.328735,1309.328735,7830915428
2022-12-15,1309.190796,1311.067139,1262.689331,1266.353882,1266.353882,6032859783
2022-12-16,1266.460571,1278.156982,1162.175659,1168.259399,1168.259399,9297811507
2022-12-17,1168.066772,1189.045044,1165.407837,1188.149536,1188.149536,5077258586
2022-12-18,1188.128540,1194.214478,1176.185791,1184.715210,1184.715210,3350092519
2022-12-19,1184.758301,1192.923828,1160.377197,1167.609863,1167.609863,4943628091
2022-12-20,1167.882690,1224.092651,1165.599487,1217.703613,1217.703613,6684951715
2022-12-21,1217.586426,1218.192261,1206.440063,1213.599976,1213.599976,4217182733
2022-12-22,1213.672607,1221.986816,1187.127808,1218.182129,1218.182129,5297471739
2022-12-23,1218.079346,1226.998779,1215.994873,1220.159424,1220.159424,4835831923
2022-12-24,1220.117920,1224.911621,1216.338745,1221.148560,1221.148560,2626153345
2022-12-25,1221.171509,1223.517822,1203.719604,1218.962036,1218.962036,3942720070
2022-12-26,1218.920166,1226.974365,1214.335938,1226.974365,1226.974365,3282098400
2022-12-27,1226.987061,1230.418091,1205.895630,1212.791626,1212.791626,4091530737
2022-12-28,1212.736572,1213.128906,1185.702148,1189.986084,1189.986084,4991669631
2022-12-29,1190.010132,1204.141602,1188.360229,1201.595337,1201.595337,4132233940
2022-12-30,1201.569580,1202.034668,1187.462524,1199.232788,1199.232788,4055668253
2022-12-31,1199.360107,1205.088623,1194.203735,1196.771240,1196.771240,3018513333
2023-01-01,1196.713623,1203.475342,1192.885376,1200.964844,1200.964844,2399674550
2023-01-02,1201.103271,1219.860596,1195.214966,1214.656616,1214.656616,3765758498
2023-01-03,1214.744019,1219.095337,1207.491577,1214.778809,1214.778809,3392972131
2023-01-04,1214.718628,1264.807495,1213.168823,1256.526611,1256.526611,6404416893
2023-01-05,1256.484619,1258.571533,1245.173096,1250.438599,1250.438599,4001786456
2023-01-06,1250.458984,1273.220337,1240.947510,1269.379028,1269.379028,4977252792
2023-01-07,1269.419800,1270.598267,1262.271118,1264.270386,1264.270386,2565213548
2023-01-08,1264.181885,1287.359497,1260.226807,1287.359497,1287.359497,3495088905
2023-01-09,1287.450806,1342.144165,1286.680786,1321.538940,1321.538940,7990438824
2023-01-10,1321.395508,1342.757202,1318.527222,1336.586060,1336.586060,5830173253
2023-01-11,1336.486816,1387.932739,1323.583130,1387.932739,1387.932739,6314904311
2023-01-12,1405.351440,1432.281250,1378.422119,1417.938477,1417.938477,12230193038
2023-01-13,1417.946167,1461.672729,1404.023926,1451.614868,1451.614868,7684148212
2023-01-14,1451.428467,1563.739136,1450.988403,1550.706909,1550.706909,15444626014
2023-01-15,1550.731567,1556.950806,1520.893799,1552.479492,1552.479492,6774614499
2023-01-16,1552.519287,1594.039795,1529.573608,1576.833496,1576.833496,8454485431
2023-01-17,1577.107422,1594.000977,1553.335938,1567.846069,1567.846069,7599462786
2023-01-18,1567.698975,1602.106689,1509.422852,1515.506958,1515.506958,10354880595
2023-01-19,1515.249634,1557.970337,1514.380005,1552.556519,1552.556519,6432638856
2023-01-20,1552.373657,1659.885742,1544.917847,1659.754150,1659.754150,8528894754
2023-01-21,1659.706055,1674.179321,1626.812988,1627.118164,1627.118164,8859250310
2023-01-22,1627.365967,1658.023438,1612.085693,1628.382080,1628.382080,7517988734
2023-01-23,1628.550781,1641.218140,1607.903076,1628.251099,1628.251099,8264507375
2023-01-24,1627.848267,1639.723877,1551.389771,1556.604248,1556.604248,8180274691
2023-01-25,1556.807495,1632.241699,1530.797852,1611.711060,1611.711060,10598973448
2023-01-26,1611.080933,1626.198242,1586.598145,1603.105957,1603.105957,8395315241
2023-01-27,1603.080078,1617.000854,1565.244995,1598.156494,1598.156494,8124465373
2023-01-28,1598.125366,1604.704102,1565.390137,1572.435059,1572.435059,5803653357
2023-01-29,1572.629517,1653.724976,1568.984863,1646.155640,1646.155640,8801292300
2023-01-30,1646.147705,1646.651611,1546.660767,1567.326538,1567.326538,9180418120
2023-01-31,1567.419922,1598.517578,1563.804321,1586.535400,1586.535400,6585191019
2023-02-01,1586.488159,1644.727539,1566.857300,1641.792725,1641.792725,8116969489
2023-02-02,1641.365967,1704.458130,1641.322632,1643.241577,1643.241577,10558081069
2023-02-03,1642.904663,1670.696899,1634.223389,1664.745605,1664.745605,8169519805
2023-02-04,1664.472290,1690.099609,1648.189209,1667.059204,1667.059204,5843302512
2023-02-05,1667.166504,1671.770264,1616.391846,1631.645874,1631.645874,6926696531
2023-02-06,1631.645264,1653.715454,1611.319092,1616.247070,1616.247070,6919871886
2023-02-07,1616.009644,1673.797852,1614.863037,1672.003540,1672.003540,8030277434
2023-02-08,1671.905273,1688.527222,1635.265015,1650.716797,1650.716797,7806089579
2023-02-09,1651.082275,1655.234863,1537.182251,1546.438232,1546.438232,10524969124
2023-02-10,1546.596558,1553.325684,1504.834473,1514.869141,1514.869141,8397387897
2023-02-11,1514.941895,1541.334717,1510.146973,1539.926758,1539.926758,5064007416
2023-02-12,1539.776001,1545.554199,1501.462036,1515.033691,1515.033691,5319698775
2023-02-13,1514.916992,1524.731445,1470.023926,1507.165894,1507.165894,9363855114
2023-02-14,1506.992065,1562.034302,1497.194458,1556.875122,1556.875122,9249575045
2023-02-15,1556.765137,1674.289795,1545.689697,1673.745972,1673.745972,10015035156
2023-02-16,1673.867432,1732.801147,1638.145508,1640.067627,1640.067627,12704861676
2023-02-17,1640.280151,1716.781860,1636.173828,1694.783325,1694.783325,9802443159
2023-02-18,1694.741821,1705.309082,1683.670166,1691.819458,1691.819458,5491437195
2023-02-19,1691.680176,1718.947632,1673.906616,1681.436157,1681.436157,6959144003
2023-02-20,1682.337036,1716.489380,1659.295044,1702.675171,1702.675171,7703604237
2023-02-21,1702.797852,1714.285645,1642.396729,1658.036377,1658.036377,8721608198
2023-02-22,1658.140991,1663.996826,1604.803345,1643.231689,1643.231689,9189387004
2023-02-23,1643.298584,1674.601563,1632.566162,1651.073853,1651.073853,9013236167
2023-02-24,1650.895142,1661.091309,1583.147827,1608.373169,1608.373169,8909129423
2023-02-25,1608.658325,1608.865112,1567.631714,1594.914917,1594.914917,5657686235
2023-02-26,1594.761108,1645.273438,1590.393066,1640.817139,1640.817139,5727967432
2023-02-27,1640.763672,1662.575684,1615.387939,1634.326416,1634.326416,7239824677
2023-02-28,1634.502441,1644.435791,1602.428101,1605.895142,1605.895142,6323676957
2023-03-01,1606.040405,1663.433716,1601.548584,1663.433716,1663.433716,7701847224
2023-03-02,1663.549072,1672.051147,1622.599976,1647.319336,1647.319336,7080950926
2023-03-03,1647.557739,1648.475342,1552.451538,1569.167603,1569.167603,9922240199
2023-03-04,1569.278076,1575.637207,1551.736816,1566.923950,1566.923950,4389045367
2023-03-05,1567.179321,1584.208862,1559.954102,1564.468750,1564.468750,5020886238
2023-03-06,1564.383179,1579.456299,1557.363525,1567.398682,1567.398682,5245153345
2023-03-07,1567.424683,1579.162231,1543.127563,1561.933105,1561.933105,6854058349
2023-03-08,1561.977905,1568.175293,1534.088257,1534.088257,1534.088257,7130327525
2023-03-09,1534.031616,1544.108398,1423.264771,1438.660767,1438.660767,9457897583
2023-03-10,1438.760132,1438.760132,1378.525391,1429.158081,1429.158081,12665194936
2023-03-11,1429.100830,1484.136963,1428.723145,1482.616699,1482.616699,14917080154
2023-03-12,1482.431885,1607.152588,1461.610962,1590.292969,1590.292969,11480965122
2023-03-13,1590.831177,1699.911743,1572.074707,1680.308960,1680.308960,15711468959
2023-03-14,1680.295288,1779.917847,1665.902344,1703.507080,1703.507080,16159781303
2023-03-15,1705.189941,1721.079224,1616.630371,1656.180542,1656.180542,12715339905
2023-03-16,1656.332031,1693.139282,1639.261719,1677.215454,1677.215454,9364980166
2023-03-17,1677.296753,1799.343994,1667.131836,1792.485107,1792.485107,12467445117
2023-03-18,1793.592407,1840.357544,1751.262817,1761.659668,1761.659668,10317822213
2023-03-19,1762.963257,1843.844116,1762.963257,1785.576538,1785.576538,9170565472
2023-03-20,1785.416260,1807.725220,1728.103760,1735.321289,1735.321289,10978325507
2023-03-21,1735.617920,1836.288574,1725.007324,1806.760742,1806.760742,10758627746
2023-03-22,1804.957031,1821.458252,1717.765137,1737.717041,1737.717041,12484103560
2023-03-23,1737.140869,1853.888062,1732.524658,1816.405151,1816.405151,11012966854
2023-03-24,1815.819824,1819.935303,1730.349487,1752.044800,1752.044800,10913669383
2023-03-25,1751.469482,1762.674561,1716.651978,1743.764771,1743.764771,6614309912
2023-03-26,1743.842163,1797.880249,1741.182861,1775.676758,1775.676758,6990313307
2023-03-27,1775.481323,1781.379272,1690.516602,1715.460815,1715.460815,8585750760
2023-03-28,1715.327393,1791.110962,1702.564697,1772.785645,1772.785645,8346890042
2023-03-29,1772.899902,1825.600952,1772.899902,1793.001831,1793.001831,9136176952
2023-03-30,1793.345947,1827.280273,1766.248901,1792.737183,1792.737183,9724496987
2023-03-31,1793.620117,1844.677368,1783.142212,1822.022095,1822.022095,9149379763
2023-04-01,1821.704346,1840.173096,1811.118530,1813.860596,1813.860596,5556443606
2023-04-02,1821.192139,1824.328857,1774.872437,1795.708130,1795.708130,6199721188
2023-04-03,1794.922485,1839.157837,1765.518921,1810.297119,1810.297119,9643826401
2023-04-04,1810.142090,1886.594604,1802.955444,1871.005127,1871.005127,10398322335
2023-04-05,1870.965088,1937.497559,1865.941895,1909.114014,1909.114014,10319231689
2023-04-06,1909.143555,1909.271729,1857.085083,1872.922607,1872.922607,8263191830
2023-04-07,1872.734131,1882.299194,1845.993896,1865.636108,1865.636108,8356130492
2023-04-08,1864.679077,1879.107788,1848.875488,1849.498169,1849.498169,5016362733
2023-04-09,1849.672241,1873.057373,1828.700073,1859.387817,1859.387817,6361497715
2023-04-10,1859.741211,1917.300171,1848.164185,1911.207520,1911.207520,8380134275
2023-04-11,1911.375854,1936.728271,1886.534180,1892.189697,1892.189697,8877222956
2023-04-12,1891.949707,1929.881226,1860.036865,1920.682129,1920.682129,11010714187
2023-04-13,1917.698364,2022.150146,1901.860352,2012.634644,2012.634644,12546950499
2023-04-14,2013.930664,2126.316650,2011.503296,2101.635498,2101.635498,16298099411
2023-04-15,2101.616455,2111.075439,2076.510742,2092.466797,2092.466797,8036468153
2023-04-16,2092.281006,2137.445068,2076.832031,2120.005859,2120.005859,7898126856
2023-04-17,2120.001221,2120.113525,2063.038574,2076.242920,2076.242920,9648882546
2023-04-18,2075.855225,2121.531494,2057.653809,2104.537354,2104.537354,9134015143
2023-04-19,2103.946289,2104.857178,1928.582886,1936.403442,1936.403442,13779745451
2023-04-20,1936.417969,1979.573364,1918.132813,1943.097656,1943.097656,11324135406
2023-04-21,1943.409912,1955.649170,1827.788940,1849.999878,1849.999878,12044274581
2023-04-22,1849.286499,1886.781616,1845.849243,1874.228638,1874.228638,6970642726
2023-04-23,1874.171509,1882.229736,1838.992432,1862.062012,1862.062012,6607451862
2023-04-24,1862.085327,1888.193726,1811.792114,1842.757446,1842.757446,8438191338
2023-04-25,1842.204346,1877.484985,1805.322876,1866.753662,1866.753662,8677255481
2023-04-26,1866.148926,1962.567627,1792.463867,1866.564209,1866.564209,14356524696
2023-04-27,1866.693237,1936.945190,1863.147949,1908.786377,1908.786377,14008145806
2023-04-28,1909.273071,1923.199219,1876.291870,1892.512817,1892.512817,7691759733
2023-04-29,1892.565063,1916.973755,1887.990479,1908.916992,1908.916992,4796651246
2023-04-30,1908.741333,1938.417969,1876.924316,1876.924316,1876.924316,6539641957
2023-05-01,1868.891113,1886.206421,1809.193237,1831.954834,1831.954834,8625783201
2023-05-02,1831.726563,1879.759521,1824.327026,1870.789307,1870.789307,7536785767
2023-05-03,1870.687134,1915.504150,1845.871826,1904.651855,1904.651855,8306390869
2023-05-04,1905.168945,1915.871704,1868.629761,1877.704102,1877.704102,6578438233
2023-05-05,1877.833130,1998.413574,1876.946655,1995.060913,1995.060913,9498261360
2023-05-06,1995.479126,2017.559448,1870.605591,1900.221802,1900.221802,9623243037
2023-05-07,1899.917603,1933.998413,1873.076416,1873.076416,1873.076416,6883942236
2023-05-08,1872.475098,1886.162109,1818.450562,1849.042725,1849.042725,9895102899
2023-05-09,1849.061035,1860.667480,1832.906982,1848.603149,1848.603149,6129516088
2023-05-10,1848.213501,1886.800293,1795.668823,1842.401489,1842.401489,9945549603
2023-05-11,1842.492065,1842.492065,1774.132568,1796.490601,1796.490601,8353828312
2023-05-12,1795.176636,1812.424927,1742.403809,1808.019775,1808.019775,9047198660
2023-05-13,1808.375000,1816.058472,1788.475586,1796.114868,1796.114868,4647630864
2023-05-14,1796.107910,1823.490723,1793.228760,1800.500977,1800.500977,4711210241
2023-05-15,1800.371216,1845.695435,1787.536377,1817.549927,1817.549927,6748889346
2023-05-16,1816.824219,1830.351563,1797.843750,1824.121460,1824.121460,5595959668
2023-05-17,1824.068359,1835.554565,1786.671997,1821.859619,1821.859619,6352161579
2023-05-18,1822.068237,1831.450317,1774.195068,1801.728516,1801.728516,5673124255
2023-05-19,1800.994385,1826.194214,1797.434448,1812.589478,1812.589478,4796110259
2023-05-20,1812.766113,1829.009644,1808.046753,1820.478027,1820.478027,2951655969
2023-05-21,1820.138062,1827.921997,1799.946899,1804.531372,1804.531372,3386768865
2023-05-22,1804.841919,1826.696533,1793.223999,1817.534790,1817.534790,4534841049
2023-05-23,1817.781128,1869.343994,1816.287964,1854.380615,1854.380615,6820047160
2023-05-24,1854.299683,1854.299683,1780.925537,1800.099976,1800.099976,7101647419
2023-05-25,1799.845215,1815.994751,1763.365112,1805.953735,1805.953735,6321689859
2023-05-26,1805.725464,1837.865845,1798.406006,1828.689697,1828.689697,5451414258
2023-05-27,1828.575684,1836.184570,1817.492065,1831.118286,1831.118286,3216737652
2023-05-28,1831.098633,1915.723267,1825.467285,1910.914185,1910.914185,6359610561
2023-05-29,1909.297485,1926.421753,1879.077515,1893.078125,1893.078125,5884674572
2023-05-30,1893.093140,1916.574951,1883.934692,1901.026611,1901.026611,5363439784
2023-05-31,1901.098267,1907.035400,1852.094727,1874.130493,1874.130493,5984512548
2023-06-01,1873.914673,1887.705322,1846.227417,1862.201416,1862.201416,5640027197
2023-06-02,1862.423706,1910.278442,1851.964722,1907.256592,1907.256592,6097746022
2023-06-03,1907.420776,1908.822266,1885.485474,1892.412476,1892.412476,3472274607
2023-06-04,1892.398193,1912.205688,1885.651855,1890.513550,1890.513550,3747042696
2023-06-05,1890.417603,1890.640503,1780.211548,1811.828369,1811.828369,9246593033
2023-06-06,1810.581421,1896.222656,1801.405273,1884.494873,1884.494873,8704411776
2023-06-07,1884.372925,1893.809082,1822.303101,1832.395996,1832.395996,7919894455
2023-06-08,1832.513550,1861.136108,1830.165039,1846.301880,1846.301880,4536041931
2023-06-09,1846.077881,1854.824951,1828.544556,1840.225220,1840.225220,4610831509
2023-06-10,1840.391968,1844.785645,1721.443115,1752.384766,1752.384766,10788500406
2023-06-11,1752.527588,1776.847168,1741.110474,1753.415283,1753.415283,4559112981
2023-06-12,1753.075439,1757.659790,1722.906372,1742.528687,1742.528687,6031384958
2023-06-13,1742.390137,1761.955444,1727.749878,1739.037598,1739.037598,6214125203
2023-06-14,1739.250122,1749.163208,1637.187744,1650.519287,1650.519287,7462905534
2023-06-15,1650.498169,1676.406616,1624.138306,1665.519775,1665.519775,7328564880
2023-06-16,1665.410645,1727.289551,1653.170898,1716.668823,1716.668823,6281023479
2023-06-17,1716.671753,1766.763184,1714.150879,1727.204102,1727.204102,4875187477
2023-06-18,1727.193726,1746.509155,1718.111450,1720.577515,1720.577515,3820038842
2023-06-19,1720.505371,1745.134644,1705.813477,1737.659424,1737.659424,5210480121
2023-06-20,1736.879761,1793.313965,1715.342529,1792.119995,1792.119995,7171072578
2023-06-21,1791.994995,1898.668945,1788.489258,1891.007202,1891.007202,11731457711
2023-06-22,1889.794434,1932.065552,1867.876587,1872.942993,1872.942993,8477657143
2023-06-23,1872.540771,1932.531616,1865.192017,1892.862061,1892.862061,8290615074
2023-06-24,1893.771973,1905.227417,1867.811523,1876.059692,1876.059692,5026191704
2023-06-25,1875.849121,1929.079102,1870.850098,1900.506104,1900.506104,6937581709
2023-06-26,1900.050293,1905.360474,1840.215088,1859.432861,1859.432861,8619702292
2023-06-27,1859.346191,1911.311157,1856.838379,1889.703369,1889.703369,7686042202
2023-06-28,1889.906494,1890.208984,1822.102783,1827.971191,1827.971191,7135265016
2023-06-29,1828.059326,1876.530273,1828.059326,1852.227295,1852.227295,5677228612
2023-06-30,1852.008423,1945.274292,1831.281006,1933.188965,1933.188965,12895131248

